A flux-ratio anomaly in the CO spectral line emission from gravitationally-lensed quasar MG J0414+0534

We present an analysis of archival observations with the Atacama Large (sub-)Millimetre Array (ALMA) of the gravitationally lensed quasar MG J0414+0534, which show four compact images of the quasar and an Einstein ring from the dust associated with the quasar host galaxy. We confirm that the flux-ratio anomalies observed in the mid-infrared and radio persists into the sub-mm for the continuum images of the quasar. We report the detection of CO (11-10) spectral line emission, which traces a region of compact gas around the quasar nucleus. This line emission also shows evidence of a flux-ratio anomaly between the merging lensed images that is consistent with those observed at other wavelengths, suggesting high-excitation CO can also provide a useful probe of substructures that is unaffected by microlensing or dust extinction. However, we do not detect the candidate dusty dwarf galaxy that was previously reported with this dataset, which we conclude is due to a noise artefact. Thus, the cause of the flux-ratio anomaly between the merging lensed images is still unknown. The composite compact and diffuse emission in this system suggest lensed quasar-starbursts will make excellent targets for detecting dark sub-haloes and testing models for dark matter.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
